MockFog 2.0: Automated Execution of Fog Application Experiments in the Cloud

Fog computing is an emerging computing paradigm that uses processing and storage capabilities located at the edge, in the cloud, and possibly in between. Testing and benchmarking fog applications, however, is hard since runtime infrastructure will typically be in use or may not exist, yet. While approaches for the emulation of infrastructure testbeds do exist, their focus is typically the emulation of edge devices. Other approaches also emulate infrastructure within the core network or the cloud, but they miss support for automated experiment orchestration. In this paper, we propose to evaluate fog applications on an emulated infrastructure testbed created in the cloud which can be manipulated based on a pre-defined orchestration schedule. Developers can freely design the infrastructure, configure performance characteristics, manage application components, and orchestrate their experiments. We also present our proof-of-concept implementation MockFog 2.0. We use MockFog 2.0 to evaluate a fog-based smart factory application and showcase how its features can be used to study the impact of infrastructure changes and workload variations. With these experiments, we also show that MockFog can achieve good experiment reproducibility, even in a public cloud environment.

==> fig/25_camera.json <==
{
    "container_name": "camera",
    "docker_image": "dockerhub/camera",
    "vm_directory": "/camera",
    "local_directory": "appdata/camera",
    "env": {
        "SERVER_IP": "{{ ip('cell-tower-2') }}",
        "SERVER_PORT": 8008
    },
    "command": [
        "--localRecording",
        "/camera/recording.mp4"
    ]
}

